TADPOL: A 1.3 mm Survey of Dust Polarization in Star-forming Cores and Regions

We present {\lambda}1.3 mm CARMA observations of dust polarization toward 30 star-forming cores and 8 star-forming regions from the TADPOL survey. We show maps of all sources, and compare the ~2.5" resolution TADPOL maps with ~20" resolution polarization maps from single-dish submillimeter telescopes. Here we do not attempt to interpret the detailed B-field morphology of each object. Rather, we use average B-field orientations to derive conclusions in a statistical sense from the ensemble of sources, bearing in mind that these average orientations can be quite uncertain. We discuss three main findings: (1) A subset of the sources have consistent magnetic field (B-field) orientations between large (~20") and small (~2.5") scales. Those same sources also tend to have higher fractional polarizations than the sources with inconsistent large-to-small-scale fields. We interpret this to mean that in at least some cases B-fields play a role in regulating the infall of material all the way down to the ~1000 AU scales of protostellar envelopes. (2) Outflows appear to be randomly aligned with B-fields; although, in sources with low polarization fractions there is a hint that outflows are preferentially perpendicular to small-scale B-fields, which suggests that in these sources the fields have been wrapped up by envelope rotation. (3) Finally, even at ~2.5" resolution we see the so-called "polarization hole" effect, where the fractional polarization drops significantly near the total intensity peak. All data are publicly available in the electronic edition of this article.

==> FIR3_caption.txt <==
OMC2-FIR3.  Same as Figure 4.  \textbf{(a)} The velocity ranges of the CO($J = 2\rightarrow1$) line wing emission are 33.1~to~20.4~\kms{} (redshifted) and 1.4~to~--11.3~\kms{} (blueshifted).  $\sigma_{\textrm{SL}} = 1.35$~\Kkms.  \textbf{(b)} $\sigma_I = 3.5$~\mjybm{}.

==> IRAS4B2_caption.txt <==
NGC~1333-IRAS~4B2.  Same as Figure 4.  \textbf{(a)} The velocity ranges of the CO($J = 2\rightarrow1$) line wing emission are 22.5~to~9.8~\kms{} (redshifted) and 3.4~to~--12.5~\kms{} (blueshifted).  $\sigma_{\textrm{SL}} = 3.12$~\Kkms.  \textbf{(b)} $\sigma_I = 7.3$~\mjybm{}.

==> MMS5_caption.txt <==
OMC3-MMS5.  Same as Figure 4.  \textbf{(a)} The velocity ranges of the CO($J = 2\rightarrow1$) line wing emission are 20.7~to~16.5~\kms{} (redshifted) and 5.9~to~3.8~\kms{} (blueshifted).  $\sigma_{\textrm{SL}} = 0.24$~\Kkms.  \textbf{(b)} $\sigma_I = 15.0$~\mjybm{}.

==> SerEmb8N_caption.txt <==
Ser-emb~8(N).  Same as Figure 4.  \textbf{(a)} The velocity ranges of the SiO($J = 5\rightarrow4$) line wing emission are 23.7~to~10.2~\kms{} (redshifted) and 4.6~to~--6.6~\kms{} (blueshifted).  $\sigma_{\textrm{SL}} = 0.62$~\Kkms.  \textbf{(b)} $\sigma_I = 2.1$~\mjybm{}.

==> W3Main_caption.txt <==
W3~Main.  Same as Figure 4.  \textbf{(a)} The velocity ranges of the CO($J = 2\rightarrow1$) line wing emission are --2.3~to~--10.8~\kms{} (redshifted) and --67.9~to~--80.6~\kms{} (blueshifted).  $\sigma_{\textrm{SL}} = 0.5$~\Kkms.  \textbf{(b)} $\sigma_I = 8.8$~\mjybm{}.
